Probabilistic Hyperproperties with Nondeterminism

We study the problem of formalizing and checking probabilistic hyperproperties for models that allow nondeterminism in actions. We extend the temporal logic \HyperPCTL, which has been previously introduced for discrete-time Markov chains, to enable the specification of hyperproperties also for Markov decision processes. We generalize HyperPCTL by allowing explicit and simultaneous quantification over schedulers and probabilistic computation trees and show that it can express important quantitative requirements in security and privacy. We show that HyperPCTL model checking over MDPs is in general undecidable for quantification over probabilistic schedulers with memory, but restricting the domain to memoryless non-probabilistic schedulers turns the model checking problem decidable. Subsequently, we propose an SMT-based encoding for model checking this language and evaluate its performance.

==> review2_remaining.txt <==
Section 3.3 states undecidability of the HyperPCTL model checking problem over MDPs (Theorem 1). The proof via a reduction from the emptiness problem for probabilistic Buchi automata (PBA) is interesting. It is a pity that the proof is completely hidden in the appendix as it shows an interesting connection to partially-observable MDPs (PBAs are special case thereof where all states have the same observable). So, I guess that many natural problems for MDPs with observation-based schedulers can be encoded in HyperPCTL. Although the examples in Section 4 go in this direction, the link to POMDPs is not mentioned. 

Nothing is stated about the complexity, but it seems that the SMT encoding leads to an algorithm of non-elementary complexity when the number of quantifiers is unbounded.

    page 6: The rules for defining the semantics of state quantification formulas seem incorrect.  Consider the case where two state quantifications share the same scheduler variable.



 


 

